Building Compact and Robust Deep Neural Networks with Toeplitz Matrices

Deep neural networks are state-of-the-art in a wide variety of tasks, however, they exhibit important limitations which hinder their use and deployment in real-world applications. When developing and training neural networks, the accuracy should not be the only concern, neural networks must also be cost-effective and reliable. Although accurate, large neural networks often lack these properties. This thesis focuses on the problem of training neural networks which are not only accurate but also compact, easy to train, reliable and robust to adversarial examples. To tackle these problems, we leverage the properties of structured matrices from the Toeplitz family to build compact and secure neural networks.

==> figures/appendix/ap4-advocating_for_multiple_defense_strategies/data/ball_l2_at.dat <==
eps  linf_ball    callote  outside
0.30 1179 0 8821
1.16 1179 4114 4707
2.02 1179 6516 2305
2.88 1179 7579 1242
3.74 1179 8135 686
4.60 1179 8432 389
5.46 1179 8587 234
6.32 1179 8678 143
7.17 1179 8744 77
8.03 1179 8781 40
8.89 1179 8804 17
9.75 1179 8810 11
10.61 1179 8820 1
11.47 1179 8821 0
12.33 1179 8821 0
13.19 1179 8821 0
14.05 1179 8821 0
14.91 1179 8821 0
15.77 1179 8821 0
16.63 1179 8821 0


==> figures/appendix/ap4-advocating_for_multiple_defense_strategies/data/ball_l2_base.dat <==
eps  linf_ball    callote  outside
0.30 4946 0 5054
1.16 4946 5020 34
2.02 4946 5050 4
2.88 4946 5053 1
3.74 4946 5054 0
4.60 4946 5054 0
5.46 4946 5054 0
6.32 4946 5054 0
7.17 4946 5054 0
8.03 4946 5054 0
8.89 4946 5054 0
9.75 4946 5054 0
10.61 4946 5054 0
11.47 4946 5054 0
12.33 4946 5054 0
13.19 4946 5054 0
14.05 4946 5054 0
14.91 4946 5054 0
15.77 4946 5054 0
16.63 4946 5054 0
